Measurement of the ttbar Production Cross Section in ppbar collisions at sqrt{s} = 1.96 TeV using Lepton+Jets Events with Jet Probability b-tagging

We present a measurement of the ttbar production cross section using events with one charged lepton and jets from ppbar collisions at a center-of-mass energy of 1.96 TeV. A b-tagging algorithm based on the probability of displaced tracks coming from the event interaction vertex is applied to identify b quarks from top decay. Using 318 pb^{-1} of data collected with the CDF II detector, we measure the ttbar production cross section in events with at least one restrictive (tight) b-tagged jet and obtain 8.9 +1.0-1.0 (stat.) +1.1-1.0 (syst.) pb. The cross section value assumes a top quark mass of m_{t}=178 GeV in the acceptance corrections. The dependence of the cross section on m_t is presented in the paper. This result is consistent with other CDF measurements of the ttbar cross section using different samples and analysis techniques, and has similar systematic uncertainties. We have also performed consistency checks by using the b-tagging probability function to vary the signal to background ratio and also using events that have at least two b-tagged jets.

==> changes.txt <==

- Removed last paragraph in section IV A, as suggeted by the referee.

- Corrected references to Figures 13 and 14, as noted by the referee.

- Rephrased the sentence right before eq. 12, as suggested by the referee. 

- Corrected a typo in the first paragraph of section VI B 2, as suggested by the referee.

- We have corrected the caption in Figure 18.

- Slight change of style in Figures 7 and 11.

- Add a period at the end of caption in Figure 22.

